The remarkable X-ray variability of IRAS 13224-3809 I: The variability process

We present a detailed X-ray timing analysis of the highly variable NLS1 galaxy, IRAS 13224-3809. The source was recently monitored for 1.5 Ms with XMM-Newton which, combined with 500 ks archival data, makes this the best studied NLS1 galaxy in X-rays to date. We apply standard time- and Fourier-domain in order to understand the underlying variability process. The source flux is not distributed lognormally, as would be expected for accreting sources. The first non-linear rms-flux relation for any accreting source in any waveband is found, with $\mathrm{rms} \propto \mathrm{flux}^{2/3}$. The light curves exhibit significant strong non-stationarity, in addition to that caused by the rms-flux relation, and are fractionally more variable at lower source flux. The power spectrum is estimated down to $\sim 10^{-7}$ Hz and consists of multiple peaked components: a low-frequency break at $\sim 10^{-5}$ Hz, with slope $\alpha < 1$ down to low frequencies; an additional component breaking at $\sim 10^{-3}$ Hz. Using the high-frequency break we estimate the black hole mass $M_\mathrm{BH} = [0.5-2] \times 10^{6} M_{\odot}$, and mass accretion rate in Eddington units, $\dot m_{\rm Edd} \gtrsim 1$. The non-stationarity is manifest in the PSD with the normalisation of the peaked components increasing with decreasing source flux, as well as the low-frequency peak moving to higher frequencies. We also detect a narrow coherent feature in the soft band PSD at $0.7$ mHz, modelled with a Lorentzian the feature has $Q \sim 8$ and an $\mathrm{rms} \sim 3$ %. We discuss the implication of these results for accretion of matter onto black holes.

==> make_pap.dat <==
latex irasvar.tex
bibtex irasvar
latex irasvar.tex
latex irasvar.tex

dvips -t a4 -o irasvar.ps irasvar.dvi

####xdvi irasvar.dvi &

# convert postscript to pdf format
#%.pdf: %.ps
ps2pdf -r600x600 -sPAPERSIZE=a4  -dAutoRotatePages=/None irasvar.ps irasvar.pdf



==> make_pdf.dat <==
pdflatex irasvar1.tex
bibtex irasvar1
pdflatex irasvar1.tex
pdflatex irasvar1.tex

#dvips -t a4 -o irasvar1.ps irasvar1.dvi

####xdvi irasvar.dvi &

# convert postscript to pdf format
#%.pdf: %.ps
#ps2pdf -r600x600 -sPAPERSIZE=a4  -dAutoRotatePages=/None irasvar1.ps irasvar1.pdf


